Special values of hypergeometric functions and periods of CM elliptic curves

Let $X_0^6(1)/W_6$ be the Atkin-Lehner quotient of the Shimura curve $X_0^6(1)$ associated to a maximal order in an indefinite quaternion algebra of discriminant $6$ over $\mathbb Q$. By realizing modular forms on $X_0^6(1)/W_6$ in two ways, one in terms of hypergeometric functions and the other in terms of Borcherds forms, and using Schofer's formula for values of Borcherds forms at CM-points, we obtain special values of certain hypergeometric functions in terms of periods of elliptic curves over $\overline\mathbb Q$ with complex multiplication.

==> Borcherds-arxiv.txt <==
A<i,j,k>:=QuaternionAlgebra<Rationals()|-1,3>;
D:=Discriminant(A);
O:=MaximalOrder(A);

divs:=[[0,3],[0,1]]; coeffs:=[[8,2],[12,2]];

/* Here the entries in divs and coeffs mean that we are evaluating
  CM-values of Borcherds forms corresponding to vector-valued
  modular forms whose Fourier expansions are
  2q^-3+8+... and 2q^-1+12+..., respectively. */

P<z>:=PolynomialRing(Rationals());
LL<z>:=FieldOfFractions(P);
RR<X>:=PolynomialRing(LL);

Discs:={};
Optimals:=AssociativeArray();
ClassNos:=AssociativeArray();
L:=AssociativeArray();

QForm:=function(alpha,beta)
  return Trace(alpha*Conjugate(beta));
end function;

B:=Basis(O);
for m in [2..4] do
  u:=Trace(B[m]);
  B[m]:=B[m]-Floor(u/2);
end for;
s:=0;

if Trace(B[2]) eq 1 then
  L[1]:=2*B[2]-1; s:=2;
else
  L[1]:=B[2];
end if;

if Trace(B[3]) eq 1 then
  if s eq 2 then
    L[2]:=B[3]-B[s];
  else
    L[2]:=2*B[3]-1; s:=3;
  end if;
else
  L[2]:=B[3];
end if;

if Trace(B[4]) eq 1 then
  if s ne 0 then
    L[3]:=B[4]-B[s];
  else
    L[3]:=2*B[4]-1;
  end if;
else
  L[3]:=B[4];
end if;

MM:=MatrixAlgebra(Rationals(),3)!0;

for m in [1..3] do
  LL:=Eltseq(L[m]);
  for n in [1..3] do
    MM[m,n]:=LL[n+1];
  end for;
end for;

LocalOptimal:=function(disc,p,n)
  x,y:=SquarefreeFactorization(disc);
  if x mod 4 eq 2 or x mod 4 eq 3 then
    x:=x*4; y:=y div 2;
  end if;
  s:=Valuation(y,p);
  if KroneckerSymbol(x,p) eq 1 then
    if n gt 2*s and s gt 0 then
      S:=2*(p+1)*p^(s-1);
    end if;
    if n gt 2*s and s eq 0 then
      S:=2;
    end if;
    if n eq 2*s and s gt 0 then
      S:=(p+2)*p^(s-1);
    end if;
    if n gt 0 and n lt 2*s and n mod 2 eq 0 then
      S:=(p+1)*p^((n div 2)-1);
    end if;
    if n lt 2*s and n mod 2 eq 1 then
      S:=2*p^((n-1) div 2);
    end if;
    if n eq 0 then
      S:=1;
    end if;
  end if;
  if KroneckerSymbol(x,p) eq -1 then
    if n gt 2*s then
      S:=0;
    end if;
    if n eq 2*s then
      S:=p^s;
    end if;
    if n gt 0 and n lt 2*s and n mod 2 eq 0 then
      S:=(p+1)*p^((n div 2)-1);
    end if;
    if n lt 2*s and n mod 2 eq 1 then
      S:=2*p^((n-1) div 2);
    end if;
    if n eq 0 then
      S:=1;
    end if;
  end if;
  if KroneckerSymbol(x,p) eq 0 then
    if n gt 2*s+1 then
      S:=0;
    end if;
    if n eq 2*s+1 then
      S:=p^s;
    end if;
    if n gt 0 and n lt 2*s+1 and n mod 2 eq 0 then
      S:=p^(n div 2)+p^((n div 2)-1);
    end if;
    if n gt 0 and n lt 2*s+1 and n mod 2 eq 1 then
      S:=2*p^((n-1) div 2);
    end if;
    if n eq 0 then
      S:=1;
    end if;
  end if;
  return S;
end function;

LCoefficients:=function(alpha)
  L:=Eltseq(alpha);
  W:=Solution(MM,Vector(Rationals(),3,[L[r]: r in [2..4]]));
  return W;
end function;

Proj:=function(alpha,S)
  beta:=alpha;
  for gamma in S do
    beta:=beta-QForm(beta,gamma)/QForm(gamma,gamma)*gamma;
  end for;
  return beta;
end function;

GetDiag:=function(Sgcd,SS,p)
  if SS[1,1] mod p ne 0 then
    return Matrix(Rationals(),2,2,
      [SS[1,1]*Sgcd,0,0,Determinant(SS)/SS[1,1]*Sgcd]),
      Matrix(Rationals(),2,2,[1,0,-SS[1,2]/SS[1,1],1]);
  else
    if SS[2,2] mod p ne 0 then
      return Matrix(Rationals(),2,2,
        [Determinant(SS)/SS[2,2]*Sgcd,0,0,SS[2,2]*Sgcd]),
        Matrix(Rationals(),2,2,[1,-SS[1,2]/SS[2,2],0,1]);
    else
      if p ne 2 then
        A:=Matrix(Rationals(),2,2,[1,1,0,1]);
        T:=A*SS*Transpose(A);
        return Matrix(Rationals(),2,2,
          [T[1,1]*Sgcd,0,0,Determinant(T)/T[1,1]*Sgcd]),
          Matrix(Rationals(),2,2,[1,0,-T[1,2]/T[1,1],1])*A;
      else
        return SS*Sgcd, Matrix(Rationals(),2,2,[1,0,0,1]);
      end if;
    end if;
  end if;
end function;

Hmu:=function(p,mu)
  S:=[];
  for n in [1..2] do
    if Valuation(mu[n],p) ge 0 then
      Append(~S,n);
    end if;
  end for;
  return S;
end function;

Kmu:=function(p,L,mu)
  S:=10000000000000000;;
  if not (1 in Hmu(p,mu)) then
    S:=Valuation(L[1],p)+Valuation(mu[1],p);
  end if;
  if not (2 in Hmu(p,mu)) then
    u:=Valuation(L[2],p)+Valuation(mu[2],p);
    if u lt S then S:=u; end if;
  end if;
  return S;
end function;

Lmu:=function(p,L,mu,m)
  S:=[];
  for n in Hmu(p,mu) do
    ell:=Valuation(L[n],p);
    if ell lt m and IsOdd(ell-m) then
      Append(~S,n);
    end if;
  end for;
  return S;
end function;

lmu:=function(p,L,mu,m)
  return #Lmu(p,L,mu,m);
end function;

dmu:=function(p,L,mu,m)
  S:=m;
  for n in Hmu(p,mu) do
    ell:=Valuation(L[n],p);
    if ell lt m then
      S:=S+(ell-m)/2;
    end if;
  end for;
  return S;
end function;

vmu:=function(p,L,mu,m)
  if #Lmu(p,L,mu,m) lt 2 then
    S:=1;
  else
    S:=LegendreSymbol(-1,p);
  end if;
  for n in Lmu(p,L,mu,m) do
    eps:=L[n]/p^Valuation(L[n],p);
    S:=S*LegendreSymbol(Numerator(eps)*Denominator(eps),p);
  end for;
  return S;
end function;

fmu:=function(p,L,mu,u)
  c:=Valuation(u,p);
  e:=u/p^c;
  if #Lmu(p,L,mu,c+1) mod 2 eq 0 then
    return -1/z^2;
  else
    return LegendreSymbol(Numerator(e)*Denominator(e),p)/z;
  end if;
end function;

tmu:=function(p,L,mu,m)
  S:=m;
  for n in [1..2] do
    if not (n in Hmu(p,mu)) then
      S:=S-L[n]*mu[n]^2;
    end if;
  end for;
  return S;
end function;

Wmu:=function(disc,p,L,mu,m)
  S:=RR!0; T:=RR!0;
  c:=Valuation(tmu(p,L,mu,m),p);
  if Valuation(m-L[1]*mu[1]^2-L[2]*mu[2]^2, p) ge 0 then
    u:=1/z^Valuation(L[1]*L[2],p)*z^Valuation(disc,p);
    f:=RR!1;
    if c lt Kmu(p,L,mu) then
      for n in [1..c] do
        if #Lmu(p,L,mu,n) mod 2 eq 0 then
          d:=Integers()!(2*dmu(p,L,mu,n));
          f:=f+(1-1/z^2)*vmu(p,L,mu,n)*z^d*X^n;
        end if;
      end for;
      d:=Integers()!(2*dmu(p,L,mu,c+1));
      f:=f+vmu(p,L,mu,c+1)*fmu(p,L,mu,tmu(p,L,mu,m))*z^d*X^(c+1);
    else
      for n in [1..Kmu(p,L,mu)] do
        if #Lmu(p,L,mu,n) mod 2 eq 0 then
          d:=Integers()!(2*dmu(p,L,mu,n));
          f:=f+(1-1/z^2)*vmu(p,L,mu,n)*z^d*X^n;
        end if;
      end for;
    end if;
    S:=u*f;
  end if;
  for n in [0..Degree(S)] do
    num:=P!Numerator(Coefficient(S,n)) mod P!(z^2-p);
    den:=P!Denominator(Coefficient(S,n)) mod P!(z^2-p);
    T:=T+num/den*X^n;
  end for;
  return T;
end function;

dmu2:=function(L,mu,m)
  S:=m;
  for n in Hmu(2,mu) do
    ell:=Valuation(L[n],2);
    S:=S+Min(0,(ell-m+1)/2);
  end for;
  return S;
end function;

epsmu:=function(L,mu,m)
  S:=1;
  for n in Lmu(2,L,mu,m-1) do
    u:=L[n]/2^Valuation(L[n],2);
    S:=S*u;
  end for;
  return S;
end function;

deltamu:=function(L,mu,k)
  S:=1;
  for n in Hmu(2,mu) do
    if Valuation(L[n],2) eq k-1 then
      S:=0;
    end if;
  end for;
  return S;
end function;

Qpmu:=function(L,mu)
  S:=0;
  for n in [i: i in [1..2]| not (i in Hmu(2,mu))] do
    S:=S+L[n]*mu[n]^2;
  end for;
  return S;
end function;

numu:=function(L,mu,m,k)
  S:=(m-Qpmu(L,mu))*2^(3-k);
  for n in Hmu(2,mu) do
    ell:=Valuation(L[n],2);
    eps:=L[n]/2^ell;
    if ell lt k-1 then
      S:=S-eps;
    end if;
  end for;
  return S;
end function;

Kmu2:=function(L,mu)
  S:=1000000000000000;
  for n in [1..2] do
    e:=Valuation(mu[n],2);
    if e eq -1 then
      S:=Min(S,Valuation(L[n],2)+1);
    end if;
    if e lt -1 then
      S:=Min(S,Valuation(L[n],2)+e+1);
    end if;
  end for;
  return S;
end function;

Wmu2:=function(disc,L,mu,m)
  u:=z^(-Valuation(L[1]*L[2],2)-2)*z^Valuation(disc,2);
  if Valuation(m-L[1]*mu[1]^2-L[2]*mu[2]^2, 2) ge 0 then
    S:=1;
  else
    S:=0;
  end if;
  KMax:=Valuation(m-Qpmu(L,mu),2)+3;
  for k in [1..Min(Kmu2(L,mu),KMax)] do
    v:=deltamu(L,mu,k)*z^(Integers()!(2*dmu2(L,mu,k)));
    if #Lmu(2,L,mu,k-1) mod 2 eq 1 then
      v:=v/z^3;
      if Valuation(numu(L,mu,m,k),2) eq 0 then
         v:=v*KroneckerSymbol(8,
           Numerator(numu(L,mu,m,k)*epsmu(L,mu,k))*
           Denominator(numu(L,mu,m,k)*epsmu(L,mu,k)));
      else
        v:=0;
      end if;
    else
      v:=v/z^2*KroneckerSymbol(8,Numerator(epsmu(L,mu,k))*
        Denominator(epsmu(L,mu,k)));
      if Valuation(numu(L,mu,m,k),2) lt 2 then
        v:=0;
      end if;
      if Valuation(numu(L,mu,m,k),2) eq 2 then
        v:=-v;
      end if;
    end if;
    S:=S+v*X^k;
  end for;
  S:=RR!(u*S); T:=RR!0;
  for n in [0..Min(Kmu2(L,mu),KMax)] do
    num:=P!Numerator(Coefficient(S,n)) mod P!(z^2-2);
    den:=P!Denominator(Coefficient(S,n)) mod P!(z^2-2);
    T:=T+num/den*X^n;
  end for;
  return T;
end function;

Kmu22:=function(Sgcd,SS,mu)
  if #Hmu(2,mu) eq 2 then
    return 10000000000000000;
  else
    return Valuation(Sgcd,2)+Min(Valuation(mu[1],2),Valuation(mu[2],2));
  end if;
end function;

dmu22:=function(Sgcd,SS,mu,k)
  if #Hmu(2,mu) eq 2 then
    return Min(Valuation(Sgcd,2),k);
  else
    return k;
  end if;
end function;

pmu:=function(Sgcd,SS,mu,k)
  if #Hmu(2,mu) eq 2 then
    return (-1)^Min(Valuation(Sgcd,2)-k,0);
  else
    return 1;
  end if;
end function;

Qmu:=function(Sgcd,SS,mu)
  return Sgcd*(SS[1,1]*mu[1]^2/2+SS[1,2]*mu[1]*mu[2]+SS[2,2]*mu[2]^2/2);
end function;

Qpmu2:=function(Sgcd,SS,mu)
  if #Hmu(2,mu) eq 2 then
    return 0;
  else
    return Qmu(Sgcd,SS,mu);
  end if;
end function;

numu2:=function(Sgcd,SS,mu,m,k)
  return (m-Qpmu2(Sgcd,SS,mu))*2^(3-k);
end function;

Wmu22:=function(Sgcd,SS,disc,mu,m)
  u:=1/z^(2*Valuation(Sgcd,2))*z^Valuation(disc,2);
  if Valuation(m-Qmu(Sgcd,SS,mu),2) ge 0 then
    S:=1;
  else
    S:=0;
  end if;
  KMax:=Valuation(m-Qpmu2(Sgcd,SS,mu),2)+3;
  for k in [1..Min(KMax,Kmu22(Sgcd,SS,mu))] do
    d:=Integers()!(2*dmu22(Sgcd,SS,mu,k)-2);
    if Valuation(numu2(Sgcd,SS,mu,m,k),2) eq 2 then
      S:=S-pmu(Sgcd,SS,mu,k)*z^d*X^k;
    end if;
    if Valuation(numu2(Sgcd,SS,mu,m,k),2) gt 2 then
      S:=S+pmu(Sgcd,SS,mu,k)*z^d*X^k;
    end if;
  end for;
  S:=RR!(u*S); T:=RR!0;
  for n in [0..Min(Kmu22(Sgcd,SS,mu),KMax)] do
    num:=P!Numerator(Coefficient(S,n)) mod P!(z^2-2);
    den:=P!Denominator(Coefficient(S,n)) mod P!(z^2-2);
    T:=T+num/den*X^n;
  end for;
  return T;
end function;

Wmu23:=function(Sgcd,SS,disc,mu,m)
  u:=1/z^(2*Valuation(Sgcd,2))*z^Valuation(disc,2);
  if Valuation(m-Qmu(Sgcd,SS,mu),2) ge 0 then
    S:=1;
  else
    S:=0;
  end if;
  KMax:=Valuation(m-Qpmu2(Sgcd,SS,mu),2)+3;
  for k in [1..Min(KMax,Kmu22(Sgcd,SS,mu))] do
    d:=Integers()!(2*dmu22(Sgcd,SS,mu,k)-2);
    if Valuation(numu2(Sgcd,SS,mu,m,k),2) eq 2 then
      S:=S-z^d*X^k;
    end if;
    if Valuation(numu2(Sgcd,SS,mu,m,k),2) gt 2 then
      S:=S+z^d*X^k;
    end if;
  end for;
  S:=RR!(u*S); T:=RR!0;
  for n in [0..Min(Kmu22(Sgcd,SS,mu),KMax)] do
    num:=P!Numerator(Coefficient(S,n)) mod P!(z^2-2);
    den:=P!Denominator(Coefficient(S,n)) mod P!(z^2-2);
    T:=T+num/den*X^n;
  end for;
  return T;
end function;

GetHeight:=function(disc,Lplus,m)
  Mplus:=LCoefficients(Lplus);
  M:=Matrix(Rationals(),3,3,[LCoefficients(Proj(i,{Lplus})),
     LCoefficients(Proj(j,{Lplus})),LCoefficients(Proj(k,{Lplus}))]);
  B:=Basis(RowSpace(M));
  LL:=LatticeWithBasis(3,[1,0,0,0,1,0,0,0,1]);
  MM:=LatticeWithBasis(3,[B[1][1],B[1][2],B[1][3],B[2][1],
       B[2][2],B[2][3]]);
  B:=Basis(LL meet MM);
  V1:=B[1]; V2:=B[2];
  w1:=V1[1]*L[1]+V1[2]*L[2]+V1[3]*L[3];
  w2:=V2[1]*L[1]+V2[2]*L[2]+V2[3]*L[3];
  M0:=Matrix(Rationals(),2,2,[QForm(w1,w1),QForm(w1,w2),
     QForm(w2,w1),QForm(w2,w2)]);
  SS,U:=LLLGram(M0);
  SS:=MatrixAlgebra(Integers(),2)!SS;
  Sgcd:=GCD([SS[1,1],SS[1,2],SS[2,1],SS[2,2]]);
  SS:=Matrix(Integers(),2,2,[SS[1,1] div Sgcd, SS[1,2] div Sgcd,
      SS[2,1] div Sgcd, SS[2,2] div Sgcd]);
  Mminus1:=U[1,1]*V1+U[1,2]*V2;
  Mminus2:=U[2,1]*V1+U[2,2]*V2;
  Mm:=Matrix(Rationals(),2,3,
    [Mminus1[1],Mminus1[2],Mminus1[3],Mminus2[1],Mminus2[2],Mminus2[3]]);
  Lminus1:=Mminus1[1]*L[1]+Mminus1[2]*L[2]+Mminus1[3]*L[3];
  Lminus2:=Mminus2[1]*L[1]+Mminus2[2]*L[2]+Mminus2[3]*L[3];
  W:=LCoefficients(Lplus);
  M:=Matrix(Integers(),3,3,
     [[Integers()!W[1],Integers()!W[2],Integers()!W[3]],
      [Mminus1[1],Mminus1[2],Mminus1[3]],
      [Mminus2[1],Mminus2[2],Mminus2[3]]]);
  M0,V0:=HermiteForm(M);

  S:=1; pps:={};
  exps:=AssociativeArray(); exps[0]:=0;
  for r in [0..M0[1,1]-1] do
    for s in [0..M0[2,2]-1] do
      for t in [0..M0[3,3]-1] do
        eta:=r*L[1]+s*L[2]+t*L[3];
        etaminus:=Proj(eta,{Lplus});
        vv:=LCoefficients(etaminus);
        nu:=Solution(Mm,Vector(Rationals(),3,[vv[1],vv[2],vv[3]]));
        etaplus:=eta-etaminus;
        u:=Rationals()!(etaplus*Conjugate(Lplus)/Norm(Lplus));
        v:=Sqrt(m/Norm(Lplus));
        for n in [Ceiling(-v-u)..Floor(v-u)] do
          x:=(u+n)*Lplus;
          mp:=m-Norm(x); pp:=0; B:=1;
          if mp eq 0 then
            if Norm(etaminus) eq 0 then
              if 0 notin pps then
                Include(~pps,0);
                exps[0]:=0;
              end if;
              exps[0]:=exps[0]+1;
            else
              M,A:=GetDiag(Sgcd,SS,2); LL:=[M[1,1]/2, M[2,2]/2];
              mu:=nu*A^-1;
              dd:=FundamentalDiscriminant(disc);
              if #PrimeDivisors(disc div dd) lt 2 then
                for p in PrimeDivisors(disc div dd) do
                  if p notin pps then
                    Include(~pps,p); exps[p]:=0;
                  end if;
                  exps[p]:=exps[p]+2/(p-KroneckerSymbol(dd,p));
                end for;
              end if;
            end if;
            cc:=disc;
          else
            cc:=FundamentalDiscriminant(disc);
            ee,dd:=SquarefreeFactorization(disc div cc);
            for p in PrimeDivisors(Sgcd*disc*Numerator(mp)) do
              if not (p in pps) then
                Include(~pps,p);
                exps[p]:=0;
              end if;
              if p gt 2 then
                M,A:=GetDiag(Sgcd,SS,p); LL:=[M[1,1]/2, M[2,2]/2];
                mu:=nu*A^-1;
                f:=Wmu(disc,p,LL,mu,mp);
                if (f mod (X-1) eq 0) and (pp eq 0) then
                  pp:=p;
                  if f eq 0 then d:=0; else d:=Degree(f); end if;
                  B:=B*&+([-Coefficient(f,i)*i: i in [0..d]])/
                     (1-LegendreSymbol(cc,p)/p);
                else
                  B:=B*(f mod (X-1))/(1-LegendreSymbol(cc,p)/p);
                end if;
              else
                M,A:=GetDiag(Sgcd,SS,2);
                if M[1,2] eq 0 then
                  LL:=[M[1,1]/2,M[2,2]/2];
                  mu:=nu*A^-1;
                  f:=Wmu2(disc,LL,mu,mp);
                else
                  if (Valuation(SS[1,1],2) eq 1) and
                     (Valuation(SS[2,2],2) eq 1) then
                    f:=Wmu22(Sgcd,SS,disc,nu,mp);
                  else
                    f:=Wmu23(Sgcd,SS,disc,nu,mp);
                  end if;
                end if;
                if (f mod (X-1) eq 0) and (pp eq 0) then
                  pp:=2;
                  if f eq 0 then d:=0; else d:=Degree(f); end if;
                  B:=B*&+([-Coefficient(f,i)*i: i in [0..d]])/
                     (1-KroneckerSymbol(cc,2)/2);
                else
                  B:=B*(f mod (X-1))/(1-KroneckerSymbol(cc,2)/2);
                end if;
              end if;
            end for;
            if cc eq -4 then B:=B*2; end if;
            if cc eq -3 then B:=B*3; end if;
            exps[pp]:=exps[pp]+B*2/ClassNumber(cc)/dd;
          end if;
        end for;
      end for;
    end for;
  end for;
  return pps, exps;
end function;

for r in [0..50] do
  for s in [-50..50] do
    for t in [c: c in [-50..50]|GCD([r,s,c]) eq 1] do
      beta:=r*L[1]+s*L[2]+t*L[3];
      if Norm(beta) gt 0 then
        d:=Integers()!(-Norm(beta)); u:=4*d;
        if d mod 4 eq 1 then
          if (1+beta)/2 in O then u:=d; end if;
        end if;
        if (u notin Discs) and u lt 0 then
          Include(~Discs,u);
          Optimals[u]:=beta;
          ClassNos[u]:=ClassNumber(u);
          if D gt 1 then
            ClassNos[u]:=ClassNos[u]*
              &*([1-KroneckerSymbol(u,p): p in PrimeDivisors(D)]);
          end if;
          w:=#PrimeDivisors(D);
          if D mod d eq 0 then
            ClassNos[u]:=(ClassNos[u]/2^(w-1));
          else
            ClassNos[u]:=(ClassNos[u]/2^w);
          end if;
        end if;
      end if;
    end for;
  end for;
end for;

SingularModuli:=procedure(disc)
  print "====================================================";
  print "The discriminant is",disc,"with class number",ClassNos[disc],
    "and embedding",Optimals[disc];
  for n in [1..#divs] do
    pps:={};
    exps:=AssociativeArray();

    for i in [1..#divs[n]] do
      m:=divs[n][i]; wt:=coeffs[n][i];
      if m eq 0 then
        for p in PrimeDivisors(D div GCD(D,disc)) do
          if p notin pps then
            Include(~pps,p); exps[p]:=0;
          end if;
          exps[p]:=exps[p]-wt*(p-1)/(p+1);
        end for;
      else
        pp,ex:=GetHeight(disc,Optimals[disc],m);
        for p in pp do
          if p notin pps then
            exps[p]:=wt*ex[p];
            Include(~pps,p);
          else
            exps[p]:=exps[p]+wt*ex[p];
          end if;
        end for;
      end if;
    end for;

    S:=1;
    if 0 in pps then
      if exps[0] gt 0 then
        S:=0;
        print "For the divisor",divs[n],"with weight",coeffs[n], S;
      end if;
      if exps[0] lt 0 then
        S:=Infinity();
        print "For the divisor",divs[n],"with weight",coeffs[n], S;
      end if;
      if exps[0] eq 0 then
        L1:=[]; L2:=[];
        for p in [r: r in pps| r ne 0] do
          if Rationals()!exps[p] gt 0 then
            Append(~L1,<p,ClassNos[disc]*exps[p]/4>);
          end if;
          if Rationals()!exps[p] lt 0 then
            Append(~L2,<p,-ClassNos[disc]*exps[p]/4>);
          end if;
        end for;
        print "For the divisor",divs[n],"with weight",coeffs[n],
          "the numerator is";
        print L1;
        print "the denominator is";
        print L2;
      end if;
    else
      L1:=[]; L2:=[];
      for p in [r: r in pps| r ne 0] do
        if Rationals()!exps[p] gt 0 then
          Append(~L1,<p,ClassNos[disc]*exps[p]/4>);
        end if;
        if Rationals()!exps[p] lt 0 then
          Append(~L2,<p,-ClassNos[disc]*exps[p]/4>);
        end if;
      end for;
      print "For the divisor",divs[n],"with weight",coeffs[n],
        "the numerator is";
      print L1;
      print "the denominator is";
      print L2;
    end if;
    if n ne #divs then
      print "--------------------------------------------------";
    end if;
  end for;
end procedure;

for disc in [r: r in [1..1200]|-r in Discs and ClassNos[-r] eq 1 and IsFundamentalDiscriminant(-r)] do
  SingularModuli(-disc);
end for;

aa+bb;
1
